Synergistic Security for the Industrial Internet of Things: Integrating Redundancy, Diversity, and Hardening

As the Industrial Internet of Things (IIot) becomes more prevalent in critical application domains, ensuring security and resilience in the face of cyber-attacks is becoming an issue of paramount importance. Cyber-attacks against critical infrastructures, for example, against smart water-distribution and transportation systems, pose serious threats to public health and safety. Owing to the severity of these threats, a variety of security techniques are available. However, no single technique can address the whole spectrum of cyber-attacks that may be launched by a determined and resourceful attacker. In light of this, we consider a multi-pronged approach for designing secure and resilient IIoT systems, which integrates redundancy, diversity, and hardening techniques. We introduce a framework for quantifying cyber-security risks and optimizing IIoT design by determining security investments in redundancy, diversity, and hardening. To demonstrate the applicability of our framework, we present two case studies in water distribution and transportation a case study in water-distribution systems. Our numerical evaluation shows that integrating redundancy, diversity, and hardening can lead to reduced security risk at the same cost.

==> data/transportationCombination.csv <==
budget,diversity,hardening
10,0,10
20,0,20
30,0,30
40,0,40
50,40,10
60,40.8,19.2
70,40.6,29.4
80,40,40
90,41.4,48.6
100,40,60
110,41.8,68.2
120,81.6,38.4
130,41.6,88.4
140,42,98
150,42,108
160,80,80
170,81.6,88.4
180,43.2,136.8
190,83.6,106.4
200,80,120

==> data/transportationRisk.csv <==
budget,diversity,hardening,combination
10,405.25,347.183919,347.183919
20,405.25,347.183919,347.183919
30,405.25,347.183919,347.183919
40,278.125,306.125,278.125
50,278.125,306.125,265.05464
60,277.5625,306.125,265.05464
70,277.5625,306.125,248.51682
80,255.730469,306.125,248.51682
90,255.730469,277.09196,248.51682
100,253.498047,277.09196,241.845155
110,253.498047,277.09196,241.845155
120,253.498047,277.09196,238.929671
130,253.498047,277.09196,231.96875
140,253.498047,277.09196,231.96875
150,253.498047,277.09196,231.96875
160,253.498047,256.5625,231.486742
170,253.498047,256.5625,231.486742
180,253.498047,256.5625,228.536408
190,253.498047,256.5625,226.647902
200,253.498047,256.5625,226.647902

==> data/waterCombination.csv <==
budget,redundancy,diversity,hardening,combined
10.1,0,0,10.1,65636.54039
12.6,0,0,12.6,65636.54039
15.1,0,0,15.1,65636.54039
17.6,0,0,17.6,46412.0428
20.1,0,0,20.1,46412.0428
22.6,0,0,22.6,46412.0428
25.1,0,20.08,5.02,32818.27019
27.6,0,20.01,7.59,32818.27019
30.1,0,20.0165,10.0835,23206.0214
32.6,0,20.049,12.551,23206.0214
35.1,0,20.007,15.093,23206.0214
37.6,0,20.116,17.484,23206.0214
40.1,0,20.05,20.05,16409.1351
42.6,0,20.022,22.578,16409.1351
45.1,0,20.0695,25.0305,16409.1351
47.6,0,20.23,27.37,16409.1351
50.1,0,40.08,10.02,11603.0107
52.6,0,40.239,12.361,8204.567548
55.1,0,40.223,14.877,8204.567548
57.6,0,40.032,17.568,8204.567548
60.1,0,40.267,19.833,8204.567548
62.6,0,40.064,22.536,8204.567548
65.1,0,40.0365,25.0635,5801.50535
67.6,0,40.222,27.378,5801.50535
70.1,0,40.3075,29.7925,5801.50535
72.6,0,40.293,32.307,5801.50535
75.1,0,40.1785,34.9215,5801.50535
77.6,4.268,60.14,13.192,4102.283774
80.1,4.005,60.075,16.02,2900.752675
82.6,4.13,60.298,18.172,2900.752675
85.1,4.255,60.421,20.424,2900.752675
87.6,4.38,60.006,23.214,2900.752675
90.1,4.0545,60.367,25.6785,2900.752675
92.6,4.167,60.19,28.243,2051.141887
95.1,4.2795,60.3885,30.432,2051.141887
97.6,4.392,60.024,33.184,2051.141887
100.1,4.004,60.06,36.036,2051.141887
102.6,4.104,60.021,38.475,2051.141887
105.1,4.204,60.4325,40.4635,1450.376338
107.6,10.222,80.162,17.216,1450.376338
110.1,10.4595,80.373,19.2675,1450.376338
112.6,10.134,80.509,21.957,1025.570944
115.1,10.359,80.57,24.171,1025.570944
117.6,10.584,80.556,26.46,1025.570944
120.1,10.2085,80.467,29.4245,1025.570944

==> data/waterRisk.csv <==
budget,redundancy,diversity,hardening,combination
10.1,92824.0856,92824.0856,65636.54039,65636.54039
12.6,92824.0856,92824.0856,65636.54039,65636.54039
15.1,92824.0856,92824.0856,65636.54039,65636.54039
17.6,92824.0856,92824.0856,46412.0428,46412.0428
20.1,92824.0856,46412.0428,46412.0428,46412.0428
22.6,92824.0856,46412.0428,46412.0428,46412.0428
25.1,92824.0856,46412.0428,46412.0428,32818.27019
27.6,92824.0856,46412.0428,46412.0428,32818.27019
30.1,92824.0856,46412.0428,46412.0428,23206.0214
32.6,92824.0856,46412.0428,46412.0428,23206.0214
35.1,92824.0856,46412.0428,46412.0428,23206.0214
37.6,92824.0856,46412.0428,32818.27019,23206.0214
40.1,92824.0856,23206.0214,32818.27019,16409.1351
42.6,92824.0856,23206.0214,32818.27019,16409.1351
45.1,92824.0856,23206.0214,32818.27019,16409.1351
47.6,92824.0856,23206.0214,32818.27019,16409.1351
50.1,92824.0856,23206.0214,32818.27019,11603.0107
52.6,92824.0856,23206.0214,32818.27019,8204.567548
55.1,92824.0856,23206.0214,32818.27019,8204.567548
57.6,92824.0856,23206.0214,32818.27019,8204.567548
60.1,92824.0856,23206.0214,32818.27019,8204.567548
62.6,92824.0856,23206.0214,32818.27019,8204.567548
65.1,92824.0856,23206.0214,23206.0214,5801.50535
67.6,92824.0856,23206.0214,23206.0214,5801.50535
70.1,92824.0856,23206.0214,23206.0214,5801.50535
72.6,92824.0856,23206.0214,23206.0214,5801.50535
75.1,92824.0856,23206.0214,23206.0214,5801.50535
77.6,92824.0856,23206.0214,23206.0214,4102.283774
80.1,92824.0856,23206.0214,23206.0214,2900.752675
82.6,92824.0856,23206.0214,23206.0214,2900.752675
85.1,92824.0856,23206.0214,23206.0214,2900.752675
87.6,92824.0856,23206.0214,23206.0214,2900.752675
90.1,92824.0856,23206.0214,23206.0214,2900.752675
92.6,92824.0856,23206.0214,23206.0214,2051.141887
95.1,92824.0856,23206.0214,23206.0214,2051.141887
97.6,92824.0856,23206.0214,23206.0214,2051.141887
100.1,92824.0856,23206.0214,16409.1351,2051.141887
102.6,92824.0856,23206.0214,16409.1351,2051.141887
105.1,92824.0856,23206.0214,16409.1351,1450.376338
107.6,92824.0856,23206.0214,16409.1351,1450.376338
110.1,92824.0856,23206.0214,16409.1351,1450.376338
112.6,92824.0856,23206.0214,16409.1351,1025.570944
115.1,92824.0856,23206.0214,16409.1351,1025.570944
117.6,92824.0856,23206.0214,16409.1351,1025.570944
120.1,92824.0856,23206.0214,16409.1351,1025.570944

==> data/waterSimAnn.csv <==
iteration,best,current
78,18172.679569,18172.679569
79,18172.679569,18172.679569
80,18172.679569,18172.679569
81,18172.679569,18172.679569
82,18172.679569,18172.679569
83,18172.679569,18172.679569
84,18172.679569,18172.679569
85,18172.679569,18172.679569
86,18172.679569,18172.679569
87,18172.679569,18172.679569
88,18172.679569,18172.679569
89,18172.679569,18172.679569
90,18172.679569,18172.679569
91,2900.752675,2900.752675
92,2462.644373,2462.644373
93,2462.644373,2462.644373
94,2462.644373,2462.644373
95,1284.180079,1284.180079
96,1284.180079,1284.180079
97,1284.180079,1284.180079
98,1093.120652,1093.120652
99,1093.120652,1093.120652
100,1093.120652,1093.120652
101,1093.120652,1093.120652
102,1093.120652,1093.120652
103,1093.120652,1093.120652
104,1093.120652,1093.120652
105,1093.120652,1093.120652
106,1093.120652,1093.120652
107,1093.120652,1093.120652
108,1093.120652,1093.120652
109,1093.120652,1093.120652
110,1093.120652,1093.120652
111,1093.120652,1093.120652
112,1093.120652,1093.120652
113,1093.120652,1093.120652
114,1093.120652,1093.120652
115,1093.120652,1093.120652
116,1093.120652,1093.120652
117,1093.120652,1093.120652
118,1093.120652,1093.120652
119,1093.120652,1093.120652
120,1093.120652,1093.120652
121,1093.120652,1093.120652
122,1093.120652,1093.120652
123,1093.120652,1093.120652
124,835.043209,835.043209
125,835.043209,835.043209
126,835.043209,835.043209
127,835.043209,835.043209
128,835.043209,835.043209
129,767.493501,767.493501
130,767.493501,767.493501
131,767.493501,767.493501
132,767.493501,767.493501
133,767.493501,767.493501
134,767.493501,767.493501
135,767.493501,767.493501
136,767.493501,767.493501
137,767.493501,767.493501
138,767.493501,767.493501
139,767.493501,767.493501
140,767.493501,767.493501
141,767.493501,767.493501
142,767.493501,767.493501
143,767.493501,835.043209
144,767.493501,835.043209
145,767.493501,835.043209
146,767.493501,835.043209
147,767.493501,835.043209
148,767.493501,835.043209
149,767.493501,835.043209
150,767.493501,835.043209
151,767.493501,835.043209
152,767.493501,835.043209
153,767.493501,835.043209
154,767.493501,835.043209
155,767.493501,835.043209
156,767.493501,835.043209
157,767.493501,835.043209
158,767.493501,835.043209
159,767.493501,835.043209
160,767.493501,835.043209
161,767.493501,835.043209
162,767.493501,835.043209
163,767.493501,835.043209
164,767.493501,835.043209
165,767.493501,835.043209
166,767.493501,835.043209
167,767.493501,835.043209
168,767.493501,835.043209
169,767.493501,835.043209
170,767.493501,835.043209
171,767.493501,835.043209
172,767.493501,835.043209
173,767.493501,835.043209
174,767.493501,835.043209
175,767.493501,835.043209
176,767.493501,835.043209
177,767.493501,835.043209
178,767.493501,835.043209
179,767.493501,835.043209
180,767.493501,835.043209
181,767.493501,835.043209
182,767.493501,835.043209
183,767.493501,835.043209
184,767.493501,835.043209
185,767.493501,835.043209
186,767.493501,835.043209
187,767.493501,835.043209
188,767.493501,835.043209
189,767.493501,835.043209
190,767.493501,835.043209
191,767.493501,835.043209
192,767.493501,835.043209
193,767.493501,835.043209
194,767.493501,835.043209
195,767.493501,835.043209
196,767.493501,835.043209
197,767.493501,835.043209
198,767.493501,835.043209
199,767.493501,835.043209
200,767.493501,835.043209
201,767.493501,835.043209
202,767.493501,835.043209
203,767.493501,835.043209
204,767.493501,835.043209
205,767.493501,835.043209
206,767.493501,835.043209
207,767.493501,835.043209
208,767.493501,835.043209
209,767.493501,835.043209
210,767.493501,835.043209
211,767.493501,835.043209
212,767.493501,835.043209
213,767.493501,835.043209
214,767.493501,835.043209
215,767.493501,835.043209
216,767.493501,835.043209
217,767.493501,835.043209
218,615.661093,615.661093
219,615.661093,615.661093
220,615.661093,615.661093
221,615.661093,615.661093
222,615.661093,615.661093
223,615.661093,615.661093
224,615.661093,772.953025
225,615.661093,772.953025
226,615.661093,772.953025
227,615.661093,772.953025
228,615.661093,772.953025
229,615.661093,772.953025
230,615.661093,772.953025
231,615.661093,772.953025
232,615.661093,772.953025
233,615.661093,772.953025
234,615.661093,772.953025
235,615.661093,772.953025
236,615.661093,772.953025
237,615.661093,772.953025
238,615.661093,772.953025
239,615.661093,772.953025
240,615.661093,772.953025
241,615.661093,772.953025
242,615.661093,772.953025
243,615.661093,772.953025
244,615.661093,772.953025
245,615.661093,772.953025
246,615.661093,772.953025
247,615.661093,772.953025
248,615.661093,772.953025
249,615.661093,772.953025
250,615.661093,772.953025
251,615.661093,772.953025
252,615.661093,772.953025
253,615.661093,772.953025
254,615.661093,772.953025
255,615.661093,772.953025
256,615.661093,772.953025
257,615.661093,772.953025
258,615.661093,772.953025
259,615.661093,772.953025
260,615.661093,772.953025
261,615.661093,772.953025
262,615.661093,772.953025
263,615.661093,772.953025
264,615.661093,772.953025
265,615.661093,772.953025
266,615.661093,772.953025
267,615.661093,772.953025
268,615.661093,772.953025
269,615.661093,772.953025
270,615.661093,772.953025
271,615.661093,772.953025
272,615.661093,772.953025
273,615.661093,772.953025
274,615.661093,772.953025
275,615.661093,803.558571
276,615.661093,803.558571
277,615.661093,803.558571
278,615.661093,803.558571
279,615.661093,803.558571
280,615.661093,803.558571
281,615.661093,803.558571
282,615.661093,803.558571
283,615.661093,803.558571
284,615.661093,803.558571
285,615.661093,803.558571
286,615.661093,803.558571
287,615.661093,803.558571
288,615.661093,803.558571
289,615.661093,803.558571
290,615.661093,803.558571
291,615.661093,803.558571
292,615.661093,803.558571
293,615.661093,803.558571
294,615.661093,803.558571
295,615.661093,803.558571
296,615.661093,803.558571
297,615.661093,803.558571
298,615.661093,803.558571
299,615.661093,803.558571
300,615.661093,803.558571
301,615.661093,803.558571
302,615.661093,803.558571
303,615.661093,803.558571
304,615.661093,803.558571
305,615.661093,803.558571
306,615.661093,803.558571
307,615.661093,803.558571
308,615.661093,803.558571
309,615.661093,803.558571
310,615.661093,803.558571
311,615.661093,803.558571
312,615.661093,803.558571
313,284.100857,284.100857
314,284.100857,284.100857
315,284.100857,284.100857
316,284.100857,284.100857
317,284.100857,284.100857
318,284.100857,284.100857
319,284.100857,284.100857
320,284.100857,284.100857
321,284.100857,284.100857
322,284.100857,284.100857
323,284.100857,284.100857
324,284.100857,284.100857
325,284.100857,284.100857
326,284.100857,284.100857
327,284.100857,284.100857
328,284.100857,284.100857
329,284.100857,284.100857
330,284.100857,284.100857
331,284.100857,284.100857
332,284.100857,284.100857
333,284.100857,284.100857
334,284.100857,284.100857
335,284.100857,284.100857
336,284.100857,284.100857
337,284.100857,284.100857
338,284.100857,284.100857
339,284.100857,284.100857
340,284.100857,284.100857
341,284.100857,284.100857
342,284.100857,284.100857
343,284.100857,284.100857
344,284.100857,321.045020
345,284.100857,321.045020
346,284.100857,321.045020
347,284.100857,321.045020
348,284.100857,321.045020
349,284.100857,321.045020
350,284.100857,321.045020
351,284.100857,299.403630
352,284.100857,299.403630
353,284.100857,299.403630
354,284.100857,299.403630
355,284.100857,299.403630
356,284.100857,299.403630
357,284.100857,299.403630
358,284.100857,299.403630
359,284.100857,299.403630
360,284.100857,299.403630
361,284.100857,299.403630
362,284.100857,299.403630
363,284.100857,299.403630
364,284.100857,299.403630
365,284.100857,299.403630
366,284.100857,299.403630
367,284.100857,299.403630
368,284.100857,299.403630
369,284.100857,299.403630
370,265.628776,265.628776
371,265.628776,265.628776
372,265.628776,265.628776
373,265.628776,265.628776
374,265.628776,265.628776
375,265.628776,265.628776
376,265.628776,265.628776
377,265.628776,265.628776
378,265.628776,265.628776
379,265.628776,265.628776
380,265.628776,265.628776
381,265.628776,265.628776
382,265.628776,265.628776
383,265.628776,265.628776
384,265.628776,265.628776
385,265.628776,265.628776
386,265.628776,265.628776
387,265.628776,265.628776
388,265.628776,265.628776
389,265.628776,265.628776
390,265.628776,265.628776
391,265.628776,265.628776
392,265.628776,265.628776
393,265.628776,265.628776
394,265.628776,265.628776
395,265.628776,265.628776
396,265.628776,265.628776
397,265.628776,265.628776
398,265.628776,265.628776
399,265.628776,265.628776
400,265.628776,265.628776
401,265.628776,265.628776
402,265.628776,265.628776
403,265.628776,265.628776
404,265.628776,265.628776
405,265.628776,265.628776
406,265.628776,265.628776
407,265.628776,265.628776
408,265.628776,265.628776
409,265.628776,265.628776
410,265.628776,265.628776
411,265.628776,265.628776
412,265.628776,265.628776
413,265.628776,265.628776
414,265.628776,265.628776
415,265.628776,265.628776
416,265.628776,265.628776
417,265.628776,265.628776
418,265.628776,265.628776
419,265.628776,265.628776
420,265.628776,265.628776
421,265.628776,265.628776
422,265.628776,265.628776
423,265.628776,265.628776
424,265.628776,265.628776
425,265.628776,265.628776
426,265.628776,265.628776
427,265.628776,265.628776
428,265.628776,265.628776
429,265.628776,265.628776
430,265.628776,265.628776
431,265.628776,265.628776
432,265.628776,265.628776
433,265.628776,265.628776
434,265.628776,265.628776
435,265.628776,265.628776
436,265.628776,265.628776
437,265.628776,265.628776
438,265.628776,265.628776
439,265.628776,265.628776
440,265.628776,265.628776
441,265.628776,265.628776
442,265.628776,265.628776
443,265.628776,265.628776
444,265.628776,265.628776
445,265.628776,265.628776
446,265.628776,265.628776
447,265.628776,265.628776
448,265.628776,265.628776
449,265.628776,265.628776
450,265.628776,265.628776
451,265.628776,265.628776
452,265.628776,265.628776
453,265.628776,265.628776
454,265.628776,265.628776
455,265.628776,265.628776
456,265.628776,265.628776
457,265.628776,265.628776
458,265.628776,265.628776
459,265.628776,265.628776
460,265.628776,265.628776
461,265.628776,265.628776
462,265.628776,265.628776
463,265.628776,265.628776
464,265.628776,265.628776
465,265.628776,265.628776
466,265.628776,265.628776
467,265.628776,265.628776
468,265.628776,265.628776
469,265.628776,265.628776
470,265.628776,265.628776
471,265.628776,265.628776
472,265.628776,265.628776
473,265.628776,265.628776
474,265.628776,265.628776
475,265.628776,265.628776
476,265.628776,265.628776
477,265.628776,265.628776
478,265.628776,265.628776
479,265.628776,265.628776
480,265.628776,265.628776
481,265.628776,265.628776
482,265.628776,265.628776
483,265.628776,265.628776
484,265.628776,265.628776
485,265.628776,265.628776
486,265.628776,265.628776
487,265.628776,265.628776
488,265.628776,265.628776
489,265.628776,265.628776
490,265.628776,265.628776
491,265.628776,265.628776
492,265.628776,265.628776
493,265.628776,265.628776
494,265.628776,265.628776
495,265.628776,265.628776
496,265.628776,265.628776
497,265.628776,265.628776
498,265.628776,265.628776
499,265.628776,265.628776
500,265.628776,265.628776
501,265.628776,265.628776
502,265.628776,265.628776
503,265.628776,265.628776
504,265.628776,265.628776
505,265.628776,265.628776
506,265.628776,265.628776
507,265.628776,265.628776
508,265.628776,265.628776
509,265.628776,265.628776
510,265.628776,265.628776
511,265.628776,265.628776
512,265.628776,265.628776
513,265.628776,394.933344
514,265.628776,394.933344
515,265.628776,394.933344
516,265.628776,394.933344
517,265.628776,394.933344
518,265.628776,394.933344
519,265.628776,394.933344
520,265.628776,394.933344
521,265.628776,394.933344
522,265.628776,394.933344
523,265.628776,394.933344
524,265.628776,394.933344
525,265.628776,394.933344
526,265.628776,394.933344
527,265.628776,394.933344
528,265.628776,394.933344
529,265.628776,394.933344
530,265.628776,394.933344
531,265.628776,394.933344
532,265.628776,394.933344
533,265.628776,394.933344
534,265.628776,394.933344
535,265.628776,394.933344
536,265.628776,394.933344
537,265.628776,394.933344
538,265.628776,394.933344
539,265.628776,394.933344
540,265.628776,394.933344
541,265.628776,394.933344
542,265.628776,394.933344
543,265.628776,394.933344
544,265.628776,394.933344
545,265.628776,394.933344
546,265.628776,394.933344
547,265.628776,394.933344
548,265.628776,394.933344
549,265.628776,394.933344
550,265.628776,394.933344
551,265.628776,394.933344
552,265.628776,394.933344
553,265.628776,394.933344
554,265.628776,394.933344
555,265.628776,394.933344
556,265.628776,394.933344
557,265.628776,394.933344
558,265.628776,321.045020
559,265.628776,321.045020
560,265.628776,321.045020
561,265.628776,321.045020
562,265.628776,321.045020
563,265.628776,321.045020
564,265.628776,321.045020
565,265.628776,321.045020
566,265.628776,321.045020
567,265.628776,321.045020
568,265.628776,321.045020
569,265.628776,321.045020
570,265.628776,321.045020
571,265.628776,321.045020
572,265.628776,321.045020
573,265.628776,321.045020
574,265.628776,321.045020
575,265.628776,321.045020
576,265.628776,321.045020
577,265.628776,321.045020
578,265.628776,321.045020
579,265.628776,321.045020
580,265.628776,321.045020
581,265.628776,321.045020
582,211.710337,211.710337
583,211.710337,211.710337
584,211.710337,211.710337
585,211.710337,211.710337
586,211.710337,211.710337
587,211.710337,211.710337
588,211.710337,211.710337
589,211.710337,211.710337
590,211.710337,211.710337
591,211.710337,211.710337
592,211.710337,211.710337
593,211.710337,211.710337
594,211.710337,211.710337
595,211.710337,211.710337
596,211.710337,211.710337
597,211.710337,211.710337
598,211.710337,211.710337
599,211.710337,211.710337
600,211.710337,211.710337
601,211.710337,211.710337
602,211.710337,211.710337
603,211.710337,211.710337
604,211.710337,211.710337
605,211.710337,211.710337
606,211.710337,211.710337
607,211.710337,211.710337
608,211.710337,322.542824
609,211.710337,322.542824
610,211.710337,322.542824
611,211.710337,322.542824
612,211.710337,322.542824
613,211.710337,322.542824
614,211.710337,322.542824
615,211.710337,322.542824
616,211.710337,322.542824
617,211.710337,322.542824
618,211.710337,322.542824
619,211.710337,322.542824
620,211.710337,322.542824
621,211.710337,322.542824
622,211.710337,322.542824
623,211.710337,322.542824
624,211.710337,322.542824
625,211.710337,322.542824
626,211.710337,322.542824
627,211.710337,228.072218
628,211.710337,228.072218
629,211.710337,228.072218
630,211.710337,228.072218
631,211.710337,228.072218
632,211.710337,228.072218
633,211.710337,228.072218
634,211.710337,228.072218
635,211.710337,228.072218
636,211.710337,228.072218
637,211.710337,228.072218
638,211.710337,228.072218
639,211.710337,228.072218
640,211.710337,228.072218
641,197.466672,197.466672
642,197.466672,197.466672
643,197.466672,197.466672
644,197.466672,197.466672
645,197.466672,197.466672
646,197.466672,197.466672
647,197.466672,197.466672
648,197.466672,197.466672
649,197.466672,197.466672
650,197.466672,197.466672
651,197.466672,197.466672
652,197.466672,197.466672
653,197.466672,197.466672
654,197.466672,197.466672
655,197.466672,197.466672
656,197.466672,197.466672
657,197.466672,197.466672
658,197.466672,197.466672
659,197.466672,197.466672
660,197.466672,197.466672
661,197.466672,197.466672
662,197.466672,197.466672
663,197.466672,197.466672
664,197.466672,197.466672
665,197.466672,197.466672
666,197.466672,197.466672
667,197.466672,197.466672
668,197.466672,197.466672
669,197.466672,197.466672
670,197.466672,197.466672
671,197.466672,197.466672
672,197.466672,197.466672
673,197.466672,197.466672
674,197.466672,197.466672
675,197.466672,197.466672
676,197.466672,197.466672
677,197.466672,197.466672
678,197.466672,197.466672
679,197.466672,197.466672
680,197.466672,197.466672
681,197.466672,197.466672
682,197.466672,197.466672
683,197.466672,197.466672
684,197.466672,197.466672
685,197.466672,197.466672
686,197.466672,197.466672
687,197.466672,197.466672
688,197.466672,197.466672
689,197.466672,197.466672
690,197.466672,197.466672
691,197.466672,197.466672
692,197.466672,197.466672
693,197.466672,197.466672
694,197.466672,197.466672
695,197.466672,197.466672
696,197.466672,197.466672
697,197.466672,197.466672
698,197.466672,197.466672
699,197.466672,197.466672
700,197.466672,197.466672
701,197.466672,197.466672
702,197.466672,197.466672
703,197.466672,197.466672
704,197.466672,197.466672
705,197.466672,197.466672
706,197.466672,197.466672
707,197.466672,197.466672
708,197.466672,197.466672
709,197.466672,197.466672
710,197.466672,197.466672
711,197.466672,197.466672
712,197.466672,197.466672
713,197.466672,197.466672
714,197.466672,279.260046
715,197.466672,279.260046
716,197.466672,279.260046
717,197.466672,279.260046
718,197.466672,279.260046
719,197.466672,279.260046
720,197.466672,279.260046
721,197.466672,279.260046
722,197.466672,279.260046
723,197.466672,279.260046
724,197.466672,279.260046
725,197.466672,279.260046
726,197.466672,279.260046
727,197.466672,279.260046
728,197.466672,279.260046
729,197.466672,279.260046
730,197.466672,279.260046
731,197.466672,279.260046
732,197.466672,279.260046
733,197.466672,279.260046
734,197.466672,279.260046
735,197.466672,279.260046
736,197.466672,279.260046
737,197.466672,279.260046
738,197.466672,279.260046
739,197.466672,279.260046
740,197.466672,279.260046
741,197.466672,279.260046
742,197.466672,279.260046
743,197.466672,279.260046
744,197.466672,279.260046
745,197.466672,279.260046
746,197.466672,279.260046
747,197.466672,279.260046
748,197.466672,279.260046
749,197.466672,279.260046
750,197.466672,279.260046
751,197.466672,279.260046
752,197.466672,279.260046
753,197.466672,279.260046
754,197.466672,279.260046
755,197.466672,279.260046
756,197.466672,279.260046
757,197.466672,279.260046
758,197.466672,279.260046
759,197.466672,279.260046
760,197.466672,279.260046
761,197.466672,279.260046
762,197.466672,279.260046
763,197.466672,279.260046
764,197.466672,279.260046
765,197.466672,279.260046
766,197.466672,279.260046
767,197.466672,279.260046
768,197.466672,279.260046
769,197.466672,279.260046
770,197.466672,279.260046
771,197.466672,279.260046
772,197.466672,279.260046
773,197.466672,279.260046
774,197.466672,279.260046
775,197.466672,279.260046
776,197.466672,279.260046
777,197.466672,279.260046
778,197.466672,279.260046
779,197.466672,279.260046
780,197.466672,279.260046
781,197.466672,279.260046
782,197.466672,279.260046
783,197.466672,279.260046
784,197.466672,279.260046
785,197.466672,279.260046
786,197.466672,279.260046
787,197.466672,279.260046
788,197.466672,279.260046
789,197.466672,279.260046
790,197.466672,279.260046
791,197.466672,279.260046
792,197.466672,279.260046
793,197.466672,279.260046
794,197.466672,279.260046
795,197.466672,279.260046
796,197.466672,279.260046
797,197.466672,279.260046
798,197.466672,279.260046
799,197.466672,279.260046
800,197.466672,279.260046
801,197.466672,279.260046
802,197.466672,279.260046
803,197.466672,279.260046
804,197.466672,279.260046
805,197.466672,279.260046
806,197.466672,279.260046
807,197.466672,279.260046
808,197.466672,279.260046
809,197.466672,279.260046
810,197.466672,279.260046
811,197.466672,279.260046
812,193.238256,193.238256
813,193.238256,193.238256
814,193.238256,193.238256
815,193.238256,193.238256
816,193.238256,193.238256
817,193.238256,193.238256
818,193.238256,193.238256
819,193.238256,193.238256
820,193.238256,193.238256
821,193.238256,193.238256
822,193.238256,193.238256
823,193.238256,193.238256
824,193.238256,193.238256
825,193.238256,193.238256
826,193.238256,193.238256
827,193.238256,193.238256
828,193.238256,193.238256
829,193.238256,193.238256
830,193.238256,193.238256
831,193.238256,193.238256
832,193.238256,193.238256
833,193.238256,193.238256
834,193.238256,193.238256
835,193.238256,193.238256
836,193.238256,193.238256
837,193.238256,193.238256
838,193.238256,193.238256
839,193.238256,193.238256
840,193.238256,193.238256
841,193.238256,193.238256
842,193.238256,193.238256
843,193.238256,193.238256
844,193.238256,193.238256
845,181.297042,181.297042
846,181.297042,181.297042
847,181.297042,181.297042
848,181.297042,181.297042
849,181.297042,181.297042
850,181.297042,181.297042
851,181.297042,181.297042
852,128.196368,128.196368
853,128.196368,128.196368
854,128.196368,128.196368
855,128.196368,128.196368
856,128.196368,128.196368
857,128.196368,142.050429
858,128.196368,142.050429
859,128.196368,142.050429
860,128.196368,142.050429
861,128.196368,142.050429
862,128.196368,142.050429
863,128.196368,142.050429
864,128.196368,142.050429
865,128.196368,142.050429
866,128.196368,142.050429
867,128.196368,142.050429
868,128.196368,128.196368
869,128.196368,128.196368
870,128.196368,128.196368
871,128.196368,128.196368
872,128.196368,128.196368
873,128.196368,128.196368
874,128.196368,142.050429
875,128.196368,142.050429
876,128.196368,142.050429
877,128.196368,142.050429
878,128.196368,142.050429
879,128.196368,128.196368
880,128.196368,128.196368
881,128.196368,128.196368
882,128.196368,128.196368
883,128.196368,128.196368
884,128.196368,128.196368
885,128.196368,128.196368
886,128.196368,128.196368
887,128.196368,128.196368
888,128.196368,149.701815
889,128.196368,149.701815
890,128.196368,149.701815
891,128.196368,149.701815
892,128.196368,149.701815
893,128.196368,149.701815
894,128.196368,149.701815
895,128.196368,149.701815
896,128.196368,142.050429
897,128.196368,142.050429
898,128.196368,142.050429
899,128.196368,142.050429
900,128.196368,142.050429
901,128.196368,142.050429
902,128.196368,142.050429
903,128.196368,197.466672
904,128.196368,197.466672
905,128.196368,197.466672
906,128.196368,197.466672
907,128.196368,197.466672
908,128.196368,197.466672
909,128.196368,197.466672
910,128.196368,197.466672
911,128.196368,197.466672
912,128.196368,197.466672
913,128.196368,197.466672
914,128.196368,197.466672
915,128.196368,197.466672
916,128.196368,197.466672
917,128.196368,197.466672
918,128.196368,197.466672
919,128.196368,197.466672
920,128.196368,419.131645
921,128.196368,419.131645
922,128.196368,419.131645
923,128.196368,419.131645
924,128.196368,419.131645
925,128.196368,321.045020
926,128.196368,321.045020
927,128.196368,321.045020
928,128.196368,321.045020
929,128.196368,248.654500
930,128.196368,248.654500
931,128.196368,248.654500
932,128.196368,248.654500
933,128.196368,248.654500
934,128.196368,248.654500
935,128.196368,248.654500
936,128.196368,248.654500
937,128.196368,248.654500
938,128.196368,248.654500
939,128.196368,248.654500
940,128.196368,248.654500
941,128.196368,248.654500
942,128.196368,248.654500
943,128.196368,248.654500
944,128.196368,248.654500
945,128.196368,248.654500
946,128.196368,248.654500
947,128.196368,248.654500
948,128.196368,248.654500
949,128.196368,248.654500
950,128.196368,248.654500
951,128.196368,248.654500
952,128.196368,248.654500
953,128.196368,248.654500
954,128.196368,248.654500
955,128.196368,279.260046
956,128.196368,279.260046
957,128.196368,279.260046
958,128.196368,279.260046
959,128.196368,279.260046
960,128.196368,279.260046
961,128.196368,279.260046
962,128.196368,279.260046
963,128.196368,279.260046
964,128.196368,279.260046
965,128.196368,279.260046
966,128.196368,279.260046
967,128.196368,279.260046
968,128.196368,279.260046
969,128.196368,279.260046
970,128.196368,279.260046
971,128.196368,279.260046
972,128.196368,279.260046
973,128.196368,279.260046
974,128.196368,279.260046
975,128.196368,279.260046
976,128.196368,279.260046
977,128.196368,248.654500
978,128.196368,248.654500
979,128.196368,248.654500
980,128.196368,248.654500
981,128.196368,248.654500
982,128.196368,248.654500
983,128.196368,248.654500
984,128.196368,248.654500
985,128.196368,248.654500
986,128.196368,248.654500
987,128.196368,248.654500
988,128.196368,248.654500
989,128.196368,248.654500
990,128.196368,248.654500
991,128.196368,248.654500
992,128.196368,248.654500
993,128.196368,248.654500
994,128.196368,248.654500
995,128.196368,248.654500
996,128.196368,248.654500
997,128.196368,248.654500
998,128.196368,248.654500
999,128.196368,248.654500
1000,128.196368,248.654500
1001,128.196368,248.654500
1002,128.196368,248.654500
1003,128.196368,248.654500
1004,128.196368,248.654500
1005,128.196368,248.654500
1006,128.196368,248.654500
1007,128.196368,248.654500
1008,128.196368,248.654500
1009,128.196368,248.654500
1010,128.196368,248.654500
1011,128.196368,248.654500
1012,128.196368,248.654500
1013,128.196368,248.654500
1014,128.196368,248.654500
1015,128.196368,248.654500
1016,128.196368,248.654500
1017,128.196368,248.654500
1018,128.196368,248.654500
1019,128.196368,248.654500
1020,128.196368,248.654500
1021,128.196368,248.654500
1022,128.196368,248.654500
1023,128.196368,248.654500
1024,128.196368,248.654500
1025,128.196368,200.889643
1026,128.196368,200.889643
1027,128.196368,200.889643
1028,128.196368,200.889643
1029,128.196368,200.889643
1030,128.196368,142.050429
1031,128.196368,142.050429
1032,128.196368,142.050429
1033,128.196368,142.050429
1034,128.196368,200.889643
1035,128.196368,200.889643
1036,128.196368,200.889643
1037,128.196368,200.889643
1038,128.196368,248.654500
1039,128.196368,248.654500
1040,128.196368,248.654500
1041,128.196368,248.654500
1042,128.196368,248.654500
1043,128.196368,248.654500
1044,128.196368,248.654500
1045,128.196368,248.654500
1046,128.196368,248.654500
1047,128.196368,248.654500
1048,128.196368,248.654500
1049,128.196368,248.654500
1050,128.196368,248.654500
1051,128.196368,248.654500
1052,128.196368,248.654500
1053,128.196368,248.654500
1054,128.196368,248.654500
1055,128.196368,248.654500
1056,128.196368,248.654500
1057,128.196368,248.654500
1058,128.196368,248.654500
1059,128.196368,248.654500
1060,128.196368,248.654500
1061,128.196368,248.654500
1062,128.196368,248.654500
1063,128.196368,248.654500
1064,128.196368,248.654500
1065,128.196368,248.654500
1066,128.196368,248.654500
1067,128.196368,248.654500
1068,128.196368,248.654500
1069,128.196368,248.654500
1070,128.196368,248.654500
1071,128.196368,248.654500
1072,128.196368,248.654500
1073,128.196368,248.654500
1074,128.196368,248.654500
1075,128.196368,248.654500
1076,128.196368,248.654500
1077,128.196368,248.654500
1078,128.196368,248.654500
1079,128.196368,248.654500
1080,128.196368,248.654500
1081,128.196368,248.654500
1082,128.196368,248.654500
1083,128.196368,248.654500
1084,128.196368,248.654500
1085,128.196368,248.654500
1086,128.196368,248.654500
1087,128.196368,248.654500
1088,128.196368,248.654500
1089,128.196368,248.654500
1090,128.196368,248.654500
1091,128.196368,248.654500
1092,128.196368,248.654500
1093,128.196368,248.654500
1094,128.196368,248.654500
1095,128.196368,248.654500
1096,128.196368,248.654500
1097,128.196368,279.260046
1098,128.196368,279.260046
1099,128.196368,279.260046
1100,128.196368,279.260046
1101,128.196368,279.260046
1102,128.196368,279.260046
1103,128.196368,248.654500
1104,128.196368,248.654500
1105,128.196368,248.654500
1106,128.196368,248.654500
1107,128.196368,248.654500
1108,128.196368,248.654500
1109,128.196368,248.654500
1110,128.196368,248.654500
1111,128.196368,248.654500
1112,128.196368,248.654500
1113,128.196368,248.654500
1114,128.196368,248.654500
1115,128.196368,248.654500
1116,128.196368,248.654500
1117,128.196368,248.654500
1118,128.196368,248.654500
1119,128.196368,248.654500
1120,128.196368,248.654500
1121,128.196368,248.654500
1122,128.196368,248.654500
1123,128.196368,248.654500
1124,128.196368,248.654500
1125,128.196368,248.654500
1126,128.196368,248.654500
1127,128.196368,248.654500
1128,128.196368,248.654500
1129,128.196368,248.654500
1130,128.196368,248.654500
1131,128.196368,248.654500
1132,128.196368,248.654500
1133,128.196368,248.654500
1134,128.196368,248.654500
1135,128.196368,248.654500
1136,128.196368,248.654500
1137,128.196368,248.654500
1138,128.196368,248.654500
1139,128.196368,248.654500
1140,128.196368,248.654500
1141,128.196368,248.654500
1142,128.196368,248.654500
1143,128.196368,248.654500
1144,128.196368,248.654500
1145,128.196368,248.654500
1146,128.196368,248.654500
1147,128.196368,248.654500
1148,128.196368,248.654500
1149,128.196368,248.654500
1150,128.196368,248.654500
1151,128.196368,248.654500
1152,128.196368,248.654500
1153,128.196368,248.654500
1154,128.196368,248.654500
1155,128.196368,248.654500
1156,128.196368,248.654500
1157,128.196368,248.654500
1158,128.196368,248.654500
1159,128.196368,248.654500
1160,128.196368,248.654500
1161,128.196368,248.654500
1162,128.196368,248.654500
1163,128.196368,248.654500
1164,128.196368,248.654500
1165,128.196368,248.654500
1166,128.196368,248.654500
1167,128.196368,248.654500
1168,128.196368,248.654500
1169,128.196368,248.654500
1170,128.196368,248.654500
1171,128.196368,248.654500
1172,128.196368,248.654500
1173,128.196368,248.654500
1174,128.196368,248.654500
1175,128.196368,248.654500
1176,128.196368,248.654500
1177,128.196368,248.654500
1178,128.196368,248.654500
1179,128.196368,248.654500
1180,128.196368,248.654500
1181,128.196368,248.654500
1182,128.196368,248.654500
1183,128.196368,248.654500
1184,128.196368,248.654500
1185,128.196368,248.654500
1186,128.196368,248.654500
1187,128.196368,200.889643
1188,128.196368,200.889643
1189,128.196368,200.889643
1190,128.196368,200.889643
1191,128.196368,200.889643
1192,128.196368,200.889643
1193,128.196368,200.889643
1194,128.196368,200.889643
1195,128.196368,200.889643
1196,128.196368,200.889643
1197,128.196368,200.889643
1198,128.196368,200.889643
1199,128.196368,200.889643
1200,128.196368,200.889643
1201,128.196368,200.889643
1202,128.196368,200.889643
1203,128.196368,200.889643
1204,128.196368,200.889643
1205,128.196368,200.889643
1206,128.196368,200.889643
1207,128.196368,211.710337
1208,128.196368,211.710337
1209,128.196368,211.710337
1210,128.196368,211.710337
1211,128.196368,211.710337
1212,128.196368,211.710337
1213,128.196368,211.710337
1214,128.196368,211.710337
1215,128.196368,211.710337
1216,128.196368,211.710337
1217,128.196368,211.710337
1218,128.196368,211.710337
1219,128.196368,211.710337
1220,128.196368,211.710337
1221,128.196368,211.710337
1222,128.196368,211.710337
1223,128.196368,211.710337
1224,128.196368,211.710337
1225,128.196368,211.710337
1226,128.196368,211.710337
1227,128.196368,211.710337
1228,128.196368,211.710337
1229,128.196368,211.710337
1230,128.196368,211.710337
1231,128.196368,211.710337
1232,128.196368,211.710337
1233,128.196368,211.710337
1234,128.196368,211.710337
1235,128.196368,211.710337
1236,128.196368,211.710337
1237,128.196368,211.710337
1238,128.196368,211.710337
1239,128.196368,211.710337
1240,128.196368,211.710337
1241,128.196368,211.710337
1242,128.196368,211.710337
1243,128.196368,211.710337
1244,128.196368,211.710337
1245,128.196368,211.710337
1246,128.196368,211.710337
1247,128.196368,211.710337
1248,128.196368,211.710337
1249,128.196368,211.710337
1250,128.196368,211.710337
1251,128.196368,211.710337
1252,128.196368,211.710337
1253,128.196368,211.710337
1254,128.196368,211.710337
1255,128.196368,211.710337
1256,128.196368,211.710337
1257,128.196368,211.710337
1258,128.196368,211.710337
1259,128.196368,211.710337
1260,128.196368,211.710337
1261,128.196368,211.710337
1262,128.196368,211.710337
1263,128.196368,211.710337
1264,128.196368,211.710337
1265,128.196368,211.710337
1266,128.196368,211.710337
1267,128.196368,211.710337
1268,128.196368,211.710337
1269,128.196368,211.710337
1270,128.196368,211.710337
1271,128.196368,211.710337
1272,128.196368,211.710337
1273,128.196368,211.710337
1274,128.196368,211.710337
1275,128.196368,211.710337
1276,128.196368,211.710337
1277,128.196368,211.710337
1278,128.196368,211.710337
1279,128.196368,211.710337
1280,128.196368,211.710337
1281,128.196368,211.710337
1282,128.196368,211.710337
1283,128.196368,211.710337
1284,128.196368,211.710337
1285,128.196368,211.710337
1286,128.196368,211.710337
1287,128.196368,200.889643
1288,128.196368,200.889643
1289,128.196368,200.889643
1290,128.196368,200.889643
1291,128.196368,200.889643
1292,128.196368,200.889643
1293,128.196368,200.889643
1294,128.196368,248.654500
1295,128.196368,248.654500
1296,128.196368,248.654500
1297,128.196368,248.654500
1298,128.196368,248.654500
1299,128.196368,248.654500
1300,128.196368,248.654500
1301,128.196368,248.654500
1302,128.196368,248.654500
1303,128.196368,248.654500
1304,128.196368,248.654500
1305,128.196368,248.654500
1306,128.196368,248.654500
1307,128.196368,248.654500
1308,128.196368,248.654500
1309,128.196368,248.654500
1310,128.196368,248.654500
1311,128.196368,248.654500
1312,128.196368,248.654500
1313,128.196368,193.238256
1314,128.196368,193.238256
1315,128.196368,193.238256
1316,128.196368,193.238256
1317,128.196368,193.238256
1318,128.196368,193.238256
1319,128.196368,248.654500
1320,128.196368,279.260046
1321,128.196368,279.260046
1322,128.196368,279.260046
1323,128.196368,279.260046
1324,128.196368,279.260046
1325,128.196368,279.260046
1326,128.196368,193.238256
1327,128.196368,193.238256
1328,128.196368,142.050429
1329,128.196368,142.050429
1330,128.196368,149.701815
1331,128.196368,228.072218
1332,128.196368,228.072218
1333,128.196368,228.072218
1334,128.196368,228.072218
1335,128.196368,228.072218
1336,128.196368,228.072218
1337,128.196368,228.072218
1338,128.196368,279.260046
1339,128.196368,279.260046
1340,128.196368,197.466672
1341,128.196368,197.466672
1342,128.196368,512.785472
1343,128.196368,512.785472
1344,128.196368,512.785472
1345,128.196368,512.785472
1346,128.196368,512.785472
1347,128.196368,512.785472
1348,128.196368,512.785472
1349,128.196368,512.785472
1350,128.196368,512.785472
1351,128.196368,512.785472
1352,128.196368,512.785472
1353,128.196368,512.785472
1354,128.196368,512.785472
1355,128.196368,512.785472
1356,128.196368,512.785472
1357,128.196368,512.785472
1358,128.196368,512.785472
1359,128.196368,512.785472
1360,128.196368,512.785472
1361,128.196368,512.785472
1362,128.196368,512.785472
1363,128.196368,512.785472
1364,128.196368,512.785472
1365,128.196368,512.785472
1366,128.196368,512.785472
1367,128.196368,512.785472
1368,128.196368,512.785472
1369,128.196368,512.785472
1370,128.196368,512.785472
1371,128.196368,568.201715
1372,128.196368,568.201715
1373,128.196368,568.201715
1374,128.196368,568.201715
1375,128.196368,568.201715
1376,128.196368,568.201715
1377,128.196368,568.201715
1378,128.196368,568.201715
1379,128.196368,568.201715
1380,128.196368,568.201715
1381,128.196368,568.201715
1382,128.196368,568.201715
1383,128.196368,568.201715
1384,128.196368,568.201715
1385,128.196368,568.201715
1386,128.196368,568.201715
1387,128.196368,568.201715
1388,128.196368,568.201715
1389,128.196368,568.201715
1390,128.196368,568.201715
1391,128.196368,568.201715
1392,128.196368,568.201715
1393,128.196368,568.201715
1394,128.196368,568.201715
1395,128.196368,568.201715
1396,128.196368,568.201715
1397,128.196368,568.201715
1398,128.196368,568.201715
1399,128.196368,568.201715
1400,128.196368,568.201715
1401,128.196368,568.201715
1402,128.196368,568.201715
1403,128.196368,568.201715
1404,128.196368,568.201715
1405,128.196368,568.201715
1406,128.196368,568.201715
1407,128.196368,568.201715
1408,128.196368,568.201715
1409,128.196368,568.201715
1410,128.196368,568.201715
1411,128.196368,568.201715
1412,128.196368,568.201715
1413,128.196368,568.201715
1414,128.196368,789.866688
1415,128.196368,789.866688
1416,128.196368,789.866688
1417,128.196368,789.866688
1418,128.196368,789.866688
1419,128.196368,789.866688
1420,128.196368,789.866688
1421,128.196368,568.201715
1422,128.196368,568.201715
1423,128.196368,568.201715
1424,128.196368,568.201715
1425,128.196368,568.201715
1426,128.196368,568.201715
1427,128.196368,568.201715
1428,128.196368,568.201715
1429,128.196368,568.201715
1430,128.196368,568.201715
1431,128.196368,568.201715
1432,128.196368,568.201715
1433,128.196368,568.201715
1434,128.196368,568.201715
1435,128.196368,568.201715
1436,128.196368,568.201715
1437,128.196368,568.201715
1438,128.196368,568.201715
1439,128.196368,568.201715
1440,128.196368,568.201715
1441,128.196368,568.201715
1442,128.196368,568.201715
1443,128.196368,568.201715
1444,128.196368,568.201715
1445,128.196368,568.201715
1446,128.196368,568.201715
1447,128.196368,568.201715
1448,128.196368,568.201715
1449,128.196368,568.201715
1450,128.196368,568.201715
1451,128.196368,568.201715
1452,128.196368,568.201715
1453,128.196368,568.201715
1454,128.196368,568.201715
1455,128.196368,568.201715
1456,128.196368,568.201715
1457,128.196368,568.201715
1458,128.196368,568.201715
1459,128.196368,568.201715
1460,128.196368,568.201715
1461,128.196368,568.201715
1462,128.196368,568.201715
1463,128.196368,568.201715
1464,128.196368,568.201715
1465,128.196368,568.201715
1466,128.196368,568.201715
1467,128.196368,568.201715
1468,128.196368,568.201715
1469,128.196368,568.201715
1470,128.196368,568.201715
1471,128.196368,568.201715
1472,128.196368,568.201715
1473,128.196368,568.201715
1474,128.196368,568.201715
1475,128.196368,568.201715
1476,128.196368,568.201715
1477,128.196368,568.201715
1478,128.196368,568.201715
1479,128.196368,568.201715
1480,128.196368,568.201715
1481,128.196368,568.201715
1482,128.196368,568.201715
1483,128.196368,568.201715
1484,128.196368,568.201715
1485,128.196368,568.201715
1486,128.196368,568.201715
1487,128.196368,568.201715
1488,128.196368,568.201715
1489,128.196368,568.201715
1490,128.196368,568.201715
1491,128.196368,568.201715
1492,128.196368,568.201715
1493,128.196368,568.201715
1494,128.196368,568.201715
1495,128.196368,568.201715
1496,128.196368,248.654500
1497,128.196368,248.654500
1498,128.196368,248.654500
1499,128.196368,248.654500
